On the Adversarial Vulnerabilities of Transfer Learning in Remote Sensing

The use of pretrained models from general computer vision tasks is widespread in remote sensing, significantly reducing training costs and improving performance. However, this practice also introduces vulnerabilities to downstream tasks, where publicly available pretrained models can be used as a proxy to compromise downstream models. This paper presents a novel Adversarial Neuron Manipulation method, which generates transferable perturbations by selectively manipulating single or multiple neurons in pretrained models. Unlike existing attacks, this method eliminates the need for domain-specific information, making it more broadly applicable and efficient. By targeting multiple fragile neurons, the perturbations achieve superior attack performance, revealing critical vulnerabilities in deep learning models. Experiments on diverse models and remote sensing datasets validate the effectiveness of the proposed method. This low-access adversarial neuron manipulation technique highlights a significant security risk in transfer learning models, emphasizing the urgent need for more robust defenses in their design when addressing the safety-critical remote sensing tasks.

==> b.txt <==
The mutual information between a set of $k$ neurons, denoted as $\Omega$, and a single neuron $x_i$ can be expressed as:


% \begin{align*}
% &MI(\Omega;x_i)  \\
% &= H(\Omega) + H(x_i) - H(\Omega, x_i) \\
% &= \frac{1}{2}log((2\pi e)^k |\Sigma_\Omega|) + \frac{1}{2}log((2\pi e) \sigma_i^2) \\
% &\qquad-\frac{1}{2}log((2\pi e)^{k+1} |\Sigma_{\Omega+x_i}|) \\
% &=\frac{1}{2}log(\frac{|\Sigma_\Omega|\cdot\sigma_i^2 }{|\Sigma_{\Omega+x_i}|}) \\
% \end{align*}

\begin{equation}
\begin{split}
&MI(\Omega;x_i)  \\
&= H(\Omega) + H(x_i) - H(\Omega, x_i) \\
&= \frac{1}{2}log((2\pi e)^k |\Sigma_\Omega|) + \frac{1}{2}log((2\pi e) \sigma_i^2) \\
&\qquad-\frac{1}{2}log((2\pi e)^{k+1} |\Sigma_{\Omega+x_i}|) \\
&=\frac{1}{2}log(\frac{|\Sigma_\Omega|\cdot\sigma_i^2 }{|\Sigma_{\Omega+x_i}|}) \\
\end{split}
\end{equation}



% \begin{equation}

% MI(\Omega;x_i) 
% = H(\Omega) + H(x_i) - H(\Omega, x_i) 
% = \frac{1}{2}log((2\pi\e)^k |\Sigma_\Omega|) + \frac{1}{2}log((2\pi\e) \sigma_i^2) -\frac{1}{2}log((2\pi\e)^{k+1} |\Sigma_{\Omega+x_i}|) 
% =\frac{1}{2}log(\frac{|\Sigma_\Omega|\cdot\sigma_i^2 }{|\Sigma_{\Omega+x_i}|})

The $H$ is the entropy function, $\Sigma_\Omega$ is the covariance matrix of neurons in $\Omega$, $\sigma_i^2$ is the variance of neuron $x_i$,  and $\Sigma_{\Omega+x_i}$ is the covariance matrix of the set of neurons in $\Omega + x$. 
% For a special case, when $\Omega=\{x_0\}$, the mutual information can be reduced to pairwise mutual information and can be expressed with linear correlation coefficient along:
In a special case, when $\Omega = \{x_0\}$, the mutual information reduces to pairwise mutual information, which can be expressed as:

\begin{equation}
MI(\Omega;x_i) =
\frac{1}{2}log(\frac{|\Sigma_\Omega|\cdot\sigma_i^2 }{|\Sigma_{\Omega+x_i}|})
=-\frac{1}{2}log(1-\rho_{0,i}^2)\\
\end{equation}


Given an starting neuron, Algorithm \ref{algo:mimax} can be used to identify a group of neurons with high mutual information. The algorithm iteratively selects neurons that maximize the mutual information between the already selected neurons and the new neuron.

\begin{algorithm}[t]
\caption{Greedy Search Algorithm (MIMAX)}
\label{algo:mimax}
\begin{algorithmic}[1]
\REQUIRE  starting neuron $x_0$, number of neurons to select $K$, the covariance matrix for all output neurons in the feature extractor $\Sigma$, the list all output neurons of the feature extractor $N $, total number of the output neurons of the feature extractor $N_{len}$.

\ENSURE  $\Omega$ (a list of neurons of length $K+1$)

\STATE $\Omega \leftarrow \{ x_0\}$ ; $cov[0][0] \leftarrow \Sigma[x_0][x_0]$; $largest\_mi\leftarrow 0$
% \STATE $/\!\!/$ This is another comment
\FOR{ $iteration=0$ \textbf{to} $K$}
\STATE $/\!\!/$ traverse through all neurons
\FOR{$i=0$ \textbf{to} $N_{len}$} 
\STATE $x\leftarrow N[i]$ 
\IF{ $x$ \textbf{in} $\Omega$}

\STATE $continue$ $/\!\!/$ skip the neurons already selected

\ENDIF
\STATE $new\_mat\leftarrow cov$
\STATE $/\!\!/$ update the $\Sigma_{\Omega + x}$
\FOR{$n$ \textbf{in} $\Omega$}
\STATE {$new\_mat[i+1][i] \leftarrow \Omega[n][x]$}
\STATE {$new\_mat[i][i+1] \leftarrow \Omega[x][n]$}
\ENDFOR

\STATE {$new\_mat[i+1][i+1] \leftarrow \Omega[x][x]$}
\STATE $/\!\!/$ calculate the current MI

\STATE $cur\_det \leftarrow \Omega[x][x]$
\STATE $cov\_det \leftarrow det(cov)$
\STATE $new\_mat\_det \leftarrow det(new\_mat)$
\STATE $ cur\_mi \leftarrow \frac{1}{2} \cdot log(\frac{cov\_det \cdot cur\_det}{new\_mat\_det})$
\STATE $/\!\!/$ pick the neuron with the largest MI.
\IF{$cur\_mi > largest\_mi$}
\STATE $largest\_mi \leftarrow cur\_mi$
\STATE $largest\_x\leftarrow x$
\ENDIF
\ENDFOR
\STATE $/\!\!/$ add a new row and column to cov
\FOR{$n$ \textbf{in} $\Omega$}
\STATE {$cov[i+1][i] \leftarrow \Omega[n][largest\_x]$}
\STATE {$cov[i][i+1] \leftarrow \Omega[largest\_x][n]$}
\ENDFOR
\STATE {$cov[i+1][i+1] \leftarrow \Omega[largest\_x][largest\_x]$}
\STATE $\Omega.add(largest\_x)$
\ENDFOR
\end{algorithmic}
\end{algorithm}

